Matrix product representation and synthesis for random vectors: Insight from statistical physics

Inspired from modern out-of-equilibrium statistical physics models, a matrix product based framework permits the formal definition of random vectors (and random time series) whose desired joint distributions are a priori prescribed. Its key feature consists of preserving the writing of the joint distribution as the simple product structure it has under independence, while inputing controlled dependencies amongst components: This is obtained by replacing the product of distributions by a product of matrices of distributions. The statistical properties stemming from this construction are studied theoretically: The landscape of the attainable dependence structure is thoroughly depicted and a stationarity condition for time series is notably obtained. The remapping of this framework onto that of Hidden Markov Models enables us to devise an efficient and accurate practical synthesis procedure. A design procedure is also described permitting the tuning of model parameters to attain targeted properties. Pedagogical well-chosen examples of times series and multivariate vectors aim at illustrating the power and versatility of the proposed approach and at showing how targeted statistical properties can be actually prescribed.

==> Figures/markov2.eps_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'markov2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{142.82578867bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72697697)%
    \put(0,0){\includegraphics[width=\unitlength]{markov2.eps}}%
    \put(0.63628678,0.10480416){\makebox(0,0)[b]{\smash{1}}}%
    \put(0.36858842,0.10480416){\makebox(0,0)[b]{\smash{2}}}%
    \put(0.50445143,0.08413723){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.23473811,0.33389032){\makebox(0,0)[b]{\smash{3}}}%
    \put(0.26772481,0.21843513){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.11172042,0.35037573){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.36446707,0.56477033){\makebox(0,0)[b]{\smash{4}}}%
    \put(0.26921036,0.47544742){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.63628678,0.5657239){\makebox(0,0)[b]{\smash{5}}}%
    \put(0.49620873,0.61111887){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.63628678,0.68723372){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.77013499,0.33389032){\makebox(0,0)[b]{\smash{6}}}%
    \put(0.73165312,0.4768212){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.73291612,0.2170614){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.89177882,0.34762818){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.36364585,0.6869704){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.64017247,0.01233676){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.36947427,0.01330807){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.54777962,0.42567206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.37804001,0.35469876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.43161752,0.42567206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.58960227,0.35469876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.54777962,0.28326217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.43161752,0.28326217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
  \end{picture}%
\endgroup%


==> Figures/markov2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'markov2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{183.52172327bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72697706)%
    \put(0,0){\includegraphics[width=\unitlength]{markov2}}%
    

 
    \put(0.36721465,0.57396667){\makebox(0,0)[b]{\smash{4}}}%
    \put(0.36858843,0.1034305){\makebox(0,0)[b]{\smash{2}}}%
    \put(0.23473813,0.33938556){\makebox(0,0)[b]{\smash{3}}}%
    \put(0.63628683,0.11167315){\makebox(0,0)[b]{\smash{1}}}%
    
    \put(0.63903439,0.56847155){\makebox(0,0)[b]{\smash{5}}}%
    \put(0.7701349,0.33526422){\makebox(0,0)[b]{\smash{6}}}%
    
        
    \put(0.50445147,0.08413732){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%

    \put(0.26772482,0.21843521){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.26921036,0.47544752){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    
    \put(0.49620877,0.61111896){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    
    
    \put(0.73165308,0.4768213){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    \put(0.73291615,0.21706144){\makebox(0,0)[b]{\smash{$\alpha_1$}}}%
    
    \put(0.63628683,0.68723381){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.10,0.35037582){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.91,0.34762828){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.36364582,0.68697049){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.64017246,0.01233676){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    \put(0.36947428,0.01330813){\makebox(0,0)[b]{\smash{$\alpha_0$}}}%
    
    \put(0.52,0.42567216){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.37804003,0.35469886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.43161749,0.42567216){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.56,0.35469886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.52,0.28326221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
    \put(0.43161749,0.28326221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_2$
}}}%
  \end{picture}%
\endgroup%

